Critical multitype branching: a functional limit theorem and ancestral processes

We consider the long-term behaviour of critical multitype branching processes conditioned on non-extinction, both with respect to the forward and the ancestral processes. Forward in time, we prove a functional limit theorem in the space of trajectories of the linearly-scaled $h$-transformed process; the change of measure allows us to work on the same probability space for all times. Backward in time, we trace the lines of descent of individuals sampled from a (stationary) population and analyse the ancestral type distribution, that is, the type distribution of the ancestors in the distant past, as well as the type process along the ancestral line.

==> branchingprocess.tikz <==
	\begin{tikzpicture}
	
	\draw[dashed] (0.5, 1.8)--(0.5, -1);
	\draw[dashed] (1.5, 1.8)--(1.5, -1);
	\draw[dashed] (2.5, 1.8)--(2.5, -1);
	\draw[dashed] (3.5, 1.8)--(3.5, -1);
	\draw[dashed] (4.5, 1.8)--(4.5, -1);
	\draw[dashed] (5.5, 1.8)--(5.5, -1);
	
	\node at (-0.5, -1.3) {\begin{scriptsize} generations:\end{scriptsize}};
	
	\node at (0.5, -1.3) {\begin{tiny}$0$\end{tiny}};
	\node at (1.5, -1.3) {\begin{tiny}$1$\end{tiny}};
	\node at (2.5, -1.3) {\begin{tiny}$2$\end{tiny}};
	\node at (3.5, -1.3) {\begin{tiny}$3$\end{tiny}};
	\node at (4.5, -1.3) {\begin{tiny}$4$\end{tiny}};
	\node at (5.5, -1.3) {\begin{tiny}$5$\end{tiny}};
	
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	
	\draw[navyblue, thick] (0,0)--(1,0);
	
	
	\draw[navyblue, thick] (1,0)--(2,0.5);
	\draw[darklavender!50, thick] (1,0)--(2, -0.5);
	
	
	\draw[darkgreen!40, thick] (2, 0.5)--(3, 1);
	\draw[darklavender!50, thick] (2, 0.5)--(3, 0);
	
	%	\draw[darkgreen!40, thick] (2, -0.5)--(3, -0.5);
	
	
	\draw[darkgreen!40, thick] (3,0)--(4,0.5);
	\draw[navyblue, thick] (3,0)--(4, -0.5);
	
	
	\draw[navyblue, thick] (4,0.5)--(5, 1);
	\draw[darkgreen!40, thick] (4,0.5)--(5,0.5);
	\draw[darkgreen!40, thick] (4, 0.5)--(5, 0);
	
	\draw[navyblue, thick] (4, -0.5)--(5, -0.5);
	
	
	\draw[darklavender!50, thick] (5, 1)--(5.5, 1.25);
	\draw[darklavender!50, thick, dotted] (5.5, 1.25)--(6, 1.5);
	\draw[darklavender!50, thick] (5, 1)--(5.5, 0.75);
	\draw[darklavender!50, thick, dotted] (5.5, 0.75)--(6, 0.5);
	
	\draw[navyblue, thick] (5, 0)--(5.5, 0);
	\draw[navyblue, thick, dotted] (5.5, 0)--(6, 0);
	
	\draw[darkgreen!40, thick] (5, -0.5)--(5.5, -0.5);
	\draw[darkgreen!40, thick, dotted] (5.5, -0.5)--(6, -0.5);
	
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	
	\draw[thick] (0.5, 0) circle (0.05) [fill=white];
	\node at (0.25, 0.2) {root};
	
	\draw[thick] (1.5, 0.25) circle (0.05) [fill=white];
	\node at (1.15, 0.35) {$x(1)$};
	
	
	\draw[thick] (3.5, 0.25) circle (0.05) [fill=white];
	\node at (3.35, 0.35) {$x$};
	
	
	\draw[thick] (5.5, 1.25) circle (0.05) [fill=white];
	\draw[thick] (5.5, 0.75) circle (0.05) [fill=white];
	\draw[thick] (5.5, 0) circle (0.05) [fill=white];
	\draw[thick] (5.5, -0.5) circle (0.05) [fill=white];
	
	\draw[thick,decorate,decoration={brace, amplitude=5pt}] (5.75, 1.5) -- (5.75, -0.1);
	\node at (6.4, 0.62) {$X(x, 5)$};
	
	\draw[thick,decorate,decoration={brace, amplitude=5pt}] (7, 1.5) -- (7, -0.6);
	\node at (7.7, 0.37) {$X(5)$};
	
	\node at (7, -1) {$\mathbf{Z}(5)=(\textcolor{navyblue}{1}, \textcolor{darklavender!50}{2}, \textcolor{darkgreen!40}{1})$};
	
	
\end{tikzpicture}

==> populationaverage.tikz <==
	\begin{tikzpicture}
	
	\draw[dashed] (0.5, 1.8)--(0.5, -1);
	\draw[dashed] (1.5, 1.8)--(1.5, -1);
	\draw[dashed] (2.5, 1.8)--(2.5, -1);
	\draw[dashed] (3.5, 1.8)--(3.5, -1);
	\draw[dashed] (4.5, 1.8)--(4.5, -1);
	\draw[dashed] (5.5, 1.8)--(5.5, -1);
	
	\node at (-0.5, -1.3) {\begin{scriptsize} generations:\end{scriptsize}};
	
	\node at (0.5, -1.3) {\begin{tiny}$0$\end{tiny}};
	\node at (1.5, -1.3) {\begin{tiny}$1$\end{tiny}};
	\node at (2.5, -1.3) {\begin{tiny}$2$\end{tiny}};
	\node at (3.5, -1.3) {\begin{tiny}$3$\end{tiny}};
	\node at (4.5, -1.3) {\begin{tiny}$4$\end{tiny}};
	\node at (5.5, -1.3) {\begin{tiny}$5$\end{tiny}};
	
	\node at (7, 0) {$A^{(1)}_{\textcolor{navyblue}{\text{blue}}}(5)=\frac{3}{4}$};
	
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	
	\draw[navyblue, very thin] (0,0)--(1,0);
	
	
	\draw[navyblue, very thin] (1,0)--(2,0.5);
	\draw[darklavender!50, very thin] (1,0)--(2, -0.5);
	
	
	\draw[darkgreen!40, very thin] (2, 0.5)--(3, 1);
	\draw[darklavender!50, very thin] (2, 0.5)--(3, 0);
	
	%	\draw[darkgreen!40, thick] (2, -0.5)--(3, -0.5);
	
	
	\draw[darkgreen!40, very thin] (3,0)--(4,0.5);
	\draw[navyblue, very thin] (3,0)--(4, -0.5);
	
	\draw[navyblue, very thin] (4, 0.5)--(4.5, 0.75);
	\draw[navyblue, ultra thick] (4.5, 0.75)--(5, 1);
	\draw[darkgreen!40, very thin] (4,0.5)--(5,0.5);
	\draw[darkgreen!40, very thin] (4, 0.5)--(5, 0);
	
	\draw[navyblue, very thin] (4, -0.5)--(4.5, -0.5);
	\draw[navyblue, ultra thick] (4.5, -0.5)--(5, -0.5);
	
	
	\draw[darklavender!50, ultra thick] (5, 1)--(5.5, 1.25);
	\draw[darklavender!50, ultra thick, dotted] (5.5, 1.25)--(6, 1.5);
	\draw[darklavender!50, ultra thick] (5, 1)--(5.5, 0.75);
	\draw[darklavender!50, ultra thick, dotted] (5.5, 0.75)--(6, 0.5);
	
	\draw[navyblue, very thin] (5, 0)--(5.5, 0);
	\draw[navyblue, very thin, dotted] (5.5, 0)--(6, 0);
	
	\draw[darkgreen!40, ultra thick] (5, -0.5)--(5.5, -0.5);
	\draw[darkgreen!40, ultra thick, dotted] (5.5, -0.5)--(6, -0.5);
	
	
	
\end{tikzpicture}

==> retrospectivemutationchain.tikz <==
		\begin{tikzpicture}
	
	\draw[dashed] (0.5, 1.8)--(0.5, -1);
	\draw[dashed] (1.5, 1.8)--(1.5, -1);
	\draw[dashed] (2.5, 1.8)--(2.5, -1);
	\draw[dashed] (3.5, 1.8)--(3.5, -1);
	\draw[dashed] (4.5, 1.8)--(4.5, -1);
	\draw[dashed] (5.5, 1.8)--(5.5, -1);
	
		\node at (-1, -1.3) {\begin{scriptsize} generations:\end{scriptsize}};
		\node at (-1, -0.75) {\begin{scriptsize} trunk:\end{scriptsize}};
		\node at (-1, 0.8) {\begin{scriptsize} bushes:\end{scriptsize}};
		\draw[thick,decorate,decoration={brace, amplitude=5pt}] (-0.2, -0.2) -- (-0.2, 1.8);
	
	\node at (0.5, -1.3) {\begin{tiny}$0$\end{tiny}};
	\node at (1.5, -1.3) {\begin{tiny}$1$\end{tiny}};
	\node at (2.5, -1.3) {\begin{tiny}$2$\end{tiny}};
	\node at (3.5, -1.3) {\begin{tiny}$3$\end{tiny}};
	\node at (4.5, -1.3) {\begin{tiny}$4$\end{tiny}};
	\node at (5.5, -1.3) {\begin{tiny}$5$\end{tiny}};
	
	
	%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%
	
	\draw[navyblue, ultra thick] (0,-0.75)--(1,-0.75);
	
	
	\draw[navyblue, ultra thick] (1, -0.75)--(2, -0.75);
	\draw[darklavender!50] (1, 1.75)--(2, 1.75);
	
	
	\draw[darkgreen!40] (3, 0.75)--(4, 0.75);
	\draw[darklavender!50, ultra thick] (2, -0.75)--(3, -0.75);
	
%	\draw[darkgreen!40, thick] (2, -0.5)--(3, -0.5);
	
	
	\draw[darkgreen!40, ultra thick] (3, -0.75)--(4, -0.75);
	\draw[navyblue] (3, 1.25)--(4, 1.25);
	
	
	\draw[navyblue, ultra thick] (4, -0.75)--(5, -0.75);
	\draw[darkgreen!40] (4, 0.75)--(5, 1);
	\draw[darkgreen!40] (4, 0.75)--(5, 0.5);
	
	\draw[navyblue] (4, 1.25)--(5, 1.25);
	
	
	\draw[darklavender!50] (5, 0)--(5.5, 0);
	\draw[darklavender!50, dotted] (5.5, 0)--(6, 0);
	\draw[darklavender!50, ultra thick] (5, -0.75)--(5.5, -0.75);
	\draw[darklavender!50, ultra thick, dotted] (5.5, -0.75)--(6, -0.75);
	
	\draw[navyblue] (5, 0.5)--(5.5, 0.5);
	\draw[navyblue, dotted] (5.5, 0.5)--(6, 0.5);
	
	\draw[darkgreen!40] (5, 1.25)--(5.5, 1.25);
	\draw[darkgreen!40, dotted] (5.5, 1.25)--(6, 1.25);
	
    \draw[loosely dotted, thick] (1, -0.75)--(1, 1.75);
   \draw[loosely dotted, thick] (3, -0.75)--(3, 1.25);
    \draw[loosely dotted, thick] (5, -0.75)--(5, 0);
    
    \draw[thick] (5.5, 1.25) circle (0.05) [fill=white];
    \draw[thick] (5.5, 0.5) circle (0.05) [fill=white];
    \draw[thick] (5.5, 0) circle (0.05) [fill=white];
    \draw[thick] (5.5, -0.75) circle (0.05) [fill=white];
    
    \draw[thick,decorate,decoration={brace, amplitude=5pt}] (5.75, 1.35) -- (5.75, 0.4);
	\node at (6.4, 0.875) {$\widehat{X}_{5}^{\flat}$};
	
	\draw[thick,decorate,decoration={brace, amplitude=5pt}] (5.75, 0.1) -- (5.75, -0.85);
	\node at (6.4, -0.375) {$\widehat{X}_{5}^{\sharp}$};
	
\end{tikzpicture}
